DeepMesh: Differentiable Iso-Surface Extraction

Geometric Deep Learning has recently made striking progress with the advent of continuous deep implicit fields. They allow for detailed modeling of watertight surfaces of arbitrary topology while not relying on a 3D Euclidean grid, resulting in a learnable parameterization that is unlimited in resolution. Unfortunately, these methods are often unsuitable for applications that require an explicit mesh-based surface representation because converting an implicit field to such a representation relies on the Marching Cubes algorithm, which cannot be differentiated with respect to the underlying implicit field. In this work, we remove this limitation and introduce a differentiable way to produce explicit surface mesh representations from Deep Implicit Fields. Our key insight is that by reasoning on how implicit field perturbations impact local surface geometry, one can ultimately differentiate the 3D location of surface samples with respect to the underlying deep implicit field. We exploit this to define DeepMesh - an end-to-end differentiable mesh representation that can vary its topology. We validate our theoretical insight through several applications: Single view 3D Reconstruction via Differentiable Rendering, Physically-Driven Shape Optimization, Full Scene 3D Reconstruction from Scans and End-to-End Training. In all cases our end-to-end differentiable parameterization gives us an edge over state-of-the-art algorithms.

==> tex/summary.txt <==
In this submission, we extend our original conference work, where we exploited properties of signed distance functions to differentiate through iso-surface extraction. 
Specifically, we propose an alternative proof of our differentiability result which relies on simple calculus tools, i.e. that does not exploit the geometrical properties of signed distance functions. Crucially, this allows us to differentiate explicit surfaces through any implicit representation: we demonstrate this by applying our theoretical insight to both signed distance functions and occupancy maps.
Furthermore, we show that we can further improve the performance of inference time refinement for single-view reconstruction by adopting an objective function that is not pixel based, such as chamfer matching.
Finally, we qualitatively demonstrate that our framework is also applicable to non-watertight shapes, such as garments.
